Abundance stratification in type Ia supernovae -- VII. The peculiar, C-rich iPTF16abc: highlighting diversity among luminous events

Observations of Type Ia supernovae (SNe\,Ia) reveal diversity, even within assumed subcategories. Here, the composition of the peculiar iPTF16abc (SN\,2016bln) is derived by modeling a time series of optical spectra. iPTF16abc's early spectra combine traits of SNe 1999aa and 1991T known for weak \SiII\ $\lambda$ 6355 and prominent \FeIII\ features. However, it differs with weak early \FeIII\ lines, and persistent \CII\ lines post-peak. It also exhibits a weak \CaII\ H\&K feature aligning it with SN\,1991T, an observation supported by their bolometric light curves. The early attenuation of \FeIII\ results from abundance effect. The weakening of the \SiII\ $\lambda$ 6355 line, stems from silicon depletion in the outer shells, a characteristic shared by both SNe 1999aa and 1991T, indicating a common explosion mechanism that terminates nuclear burning at around 12000 \kms\, unseen in normal events. Beneath a thin layer of intermediate mass elements (IMEs) with a total mass of 0.18 \Msun, extends a \Nifs\ rich shell totaling 0.76 \Msun\ and generating a bolometric luminosity as high as ${L_{\mathrm{peak}}}=1.60 \pm 0.1 \times$ $10^{43}$ ergs s$^{-1}$. Inner layers, typical of SNe\,Ia, hold neutron-rich elements, (\Feff\ and \Nife), totaling 0.20 M${\odot}$. Stable iron, exceeding solar abundance, and carbon, coexist in the outermost layers, challenging existing explosion models. The presence of carbon down to $v\approx$ 9000\,\kms, totalling $\sim$ 0.01 \Msun\, unprecedented in this class, links iPTF16abc to SN\,2003fg-like events. The retention of 91T-like traits in iPTF16abc underscores its importance in understanding the diversity of SNe\,Ia.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
